Detector Considerations for a HAWC Southern Observatory

The High-Altitude Water Cherenkov (HAWC) observatory in central Mexico is currently the world's only synoptic survey instrument for gamma rays above 1 TeV. Because there is significant interest in covering the full TeV sky with a survey instrument, we have examined options for a Southern Hemisphere extension to HAWC. In addition to providing all-sky coverage of TeV sources, a southern site could complement existing surveys of the densest part of the Galactic Plane, provide continuous monitoring of Galactic and extragalactic transient sources in both Hemispheres, and simplify the analysis of spatially extended signals such as diffuse gamma rays and the TeV cosmic-ray anisotropy. To take advantage of the air-shower physics and lower the energy threshold of the experiment as much as possible, a high altitude site above 5000 m a.s.l (vs. 4100 m a.s.l. at the current site in Mexico) has been specified. To facilitate efficient detector construction at such altitudes, the detector tanks would be assembled at lower altitude and delivered to the site. An all-digital communications and data acquisition scheme is proposed. Possible designs include taking advantage of digital optical module technology from the IceCube experiment as well as new custom electronics. We discuss the physics potential of such an experiment, focusing on the energy threshold, angular resolution, and background suppression capability of the experiment, as well as the advantages of full-sky coverage above 1 TeV.

==> HAWC ICRC/hawc_icrc_south.txt <==
Detector Considerations for a HAWC Southern Observatory 


The High-Altitude Water Cherenkov (HAWC) observatory in central Mexico is currently the world's only synoptic survey instrument for gamma rays above 1 TeV. Because there is significant interest in covering the full TeV sky with a survey instrument, we have examined options for a Southern Hemisphere extension to HAWC. In addition to providing all-sky coverage of TeV sources, a southern site could complement existing surveys of the densest part of the Galactic Plane, provide continuous monitoring of Galactic and extragalactic transient sources in both Hemispheres, and simplify the analysis of spatially extended signals such as diffuse gamma rays and the TeV cosmic-ray anisotropy. To take advantage of the air-shower physics and lower the energy threshold of the experiment as much as possible, a high altitude site above 5000 m a.s.l (vs. 4100 m a.s.l. at the current site in Mexico) has been specified. To facilitate efficient detector construction at such altitudes, the detector tanks would be assembled at lower altitude and delivered to the site. An all-digital communications and data acquisition scheme is proposed. Possible designs include taking advantage of digital optical module technology from the IceCube experiment as well as new custom electronics. We discuss the physics potential of such an experiment, focusing on the energy threshold, angular resolution, and background suppression capability of the experiment, as well as the advantages of full-sky coverage above 1 TeV.

The HAWC Observatory
The HAWC Collaboration has built a high-energy gamma-ray observatory at 19 degrees North latitude and 4100m a.s.l. on the Sierra Negra-Pico de Orizaba cusp valley in the State of Puebla, Mexico. The array consists of 300 water Cherenkov detector (WCD) tanks instrumented with photomultiplier tubes (PMTs) to detect and record incident gamma and cosmic ray airshowers via the Cherenkov emission as the shower particles traverse the tank water volume. The full detector was completed and inaugurated in early 2015 with the partial detector taking data during construction.

The 300 tanks and 1200 PhotoMultiplier Tubes (PMTs) in HAWC have an active collecting area of about 12,000 m$^{2}$ over a total site area of about 22,000 m$^{2}$. It can effectively detect air showers with energies from about 100 GeV to hundreds of TeV. The direction of the primary particle is reconstructed from the arrival time distribution in the array, energy from the PMT charge signals, and composition (distinguishing the photon from the much more abundant hadrons) from the shower topology.

The primary physics goals of the HAWC Observatory are the detection of new TeV gamma-ray sources and the investigation of transient behaviors at TeV energy scales. The observatory parallels all-sky lower-energy coverage from the Fermi \& SWIFT satellites and narrow-beam observations of the high-energy sky with Imaging Air Cherenkov Telescopes (IACT) such as MAGIC and Veritas in the Northern Hemisphere. Each day HAWC surveys about 2/3 of the sky from its low latitude location.

The near future landscape of gamma-ray astronomy will be significantly different than the current one with Veritas scheduled for shutdown soon and the Cherenkov Telescope Array (CTA) looking to build IACTs in both the Northern and Southern Hemispheres. With HESS already operating and CTA soon to be building in the Southern Hemisphere, a wide field of view instrument capable of acting as a survey instrument for the enhanced deep sensitivity of CTA for the southern sky seems more than sensible. To keep pace with the evolution from Veritas to CTA, a similar increase in effective aperture from HAWC in the north to HAWC in the south (HAWC-South) likewise seems sensible.


Outriggers \& interim development steps
With the construction of the 300 HAWC tanks completed, and routine data-taking underway, the experimentalistsÕ fancy turns to building additions to the experiment. The compact array of tanks in HAWC has a lot of ``edgeÕÕ for TeV scale showers that can cover a significant fraction of the area of the array. In the HAWC-predecessor experiment Milagro, this was mitigated with a thin sampling of small water tanks each with one PMT arrayed outside of the dense inner region. This allows for accurate core and energy measurements even for events which fall somewhat outside of the inner region of the detector. Simulations have shown that $O(100)$ small water tanks (perhaps commercial water storage tanks which are ubiquitous in Mexico) with single PMTs in each could effectively double to aperture of the experiment.

The HAWC electronics for generating the ToT signals are not producible any longer, and would be a tight mechanical fit for even another hundred channels in the electronics room. Distributed electronics are our preferred solution, and a simple electronics layout is shown

Purpose
Electronics

HAWC South

South
Site ideas
Altitude
Detector design
Electronics design
Improvements

Additional technologies




==> hawc_icrc_south.txt <==
Detector Considerations for a HAWC Southern Observatory 


The High-Altitude Water Cherenkov (HAWC) observatory in central Mexico is currently the world's only synoptic survey instrument for gamma rays above 1 TeV. Because there is significant interest in covering the full TeV sky with a survey instrument, we have examined options for a Southern Hemisphere extension to HAWC. In addition to providing all-sky coverage of TeV sources, a southern site could complement existing surveys of the densest part of the Galactic Plane, provide continuous monitoring of Galactic and extragalactic transient sources in both Hemispheres, and simplify the analysis of spatially extended signals such as diffuse gamma rays and the TeV cosmic-ray anisotropy. To take advantage of the air-shower physics and lower the energy threshold of the experiment as much as possible, a high altitude site above 5000 m a.s.l (vs. 4100 m a.s.l. at the current site in Mexico) has been specified. To facilitate efficient detector construction at such altitudes, the detector tanks would be assembled at lower altitude and delivered to the site. An all-digital communications and data acquisition scheme is proposed. Possible designs include taking advantage of digital optical module technology from the IceCube experiment as well as new custom electronics. We discuss the physics potential of such an experiment, focusing on the energy threshold, angular resolution, and background suppression capability of the experiment, as well as the advantages of full-sky coverage above 1 TeV.

The HAWC Observatory
The HAWC Collaboration has built a high-energy gamma-ray observatory at 19 degrees North latitude and 4100m a.s.l. on the Sierra Negra-Pico de Orizaba cusp valley in the State of Puebla, Mexico. The array consists of 300 water Cherenkov detector (WCD) tanks instrumented with photomultiplier tubes (PMTs) to detect and record incident gamma and cosmic ray airshowers via the Cherenkov emission as the shower particles traverse the tank water volume. The full detector was completed and inaugurated in early 2015 with the partial detector taking data during construction.

The 300 tanks and 1200 PhotoMultiplier Tubes (PMTs) in HAWC have an active collecting area of about 12,000 m$^{2}$ over a total site area of about 22,000 m$^{2}$. It can effectively detect air showers with energies from about 100 GeV to hundreds of TeV. The direction of the primary particle is reconstructed from the arrival time distribution in the array, energy from the PMT charge signals, and composition (distinguishing the photon from the much more abundant hadrons) from the shower topology.

The primary physics goals of the HAWC Observatory are the detection of new TeV gamma-ray sources and the investigation of transient behaviors at TeV energy scales. The observatory parallels all-sky lower-energy coverage from the Fermi \& SWIFT satellites and narrow-beam observations of the high-energy sky with Imaging Air Cherenkov Telescopes (IACT) such as MAGIC and Veritas in the Northern Hemisphere. Each day HAWC surveys about 2/3 of the sky from its low latitude location.

The near future landscape of gamma-ray astronomy will be significantly different than the current one with Veritas scheduled for shutdown soon and the Cherenkov Telescope Array (CTA) looking to build IACTs in both the Northern and Southern Hemispheres. With HESS already operating and CTA soon to be building in the Southern Hemisphere, a wide field of view instrument capable of acting as a survey instrument for the enhanced deep sensitivity of CTA for the southern sky seems more than sensible. To keep pace with the evolution from Veritas to CTA, a similar increase in effective aperture from HAWC in the north to HAWC in the south (HAWC-South) likewise seems sensible.


Outriggers \& interim development steps
With the construction of the 300 HAWC tanks completed, and routine data-taking underway, the experimentalistsÕ fancy turns to building additions to the experiment. The compact array of tanks in HAWC has a lot of ``edgeÕÕ for TeV scale showers that can cover a significant fraction of the area of the array. In the HAWC-predecessor experiment Milagro, this was mitigated with a thin sampling of small water tanks each with one PMT arrayed outside of the dense inner region. This allows for accurate core and energy measurements even for events which fall somewhat outside of the inner region of the detector. Simulations have shown that $O(100)$ small water tanks (perhaps commercial water storage tanks which are ubiquitous in Mexico) with single PMTs in each could effectively double to aperture of the experiment.

The HAWC electronics for generating the ToT signals are not producible any longer, and would be a tight mechanical fit for even another hundred channels in the electronics room. Distributed electronics are our preferred solution, and a simple electronics layout is shown

Purpose
Electronics

HAWC South

South
Site ideas
Altitude
Detector design
Electronics design
Improvements

Additional technologies



